Towards long-tailed, multi-label disease classification from chest X-ray: Overview of the CXR-LT challenge

Many real-world image recognition problems, such as diagnostic medical imaging exams, are "long-tailed" $\unicode{x2013}$ there are a few common findings followed by many more relatively rare conditions. In chest radiography, diagnosis is both a long-tailed and multi-label problem, as patients often present with multiple findings simultaneously. While researchers have begun to study the problem of long-tailed learning in medical image recognition, few have studied the interaction of label imbalance and label co-occurrence posed by long-tailed, multi-label disease classification. To engage with the research community on this emerging topic, we conducted an open challenge, CXR-LT, on long-tailed, multi-label thorax disease classification from chest X-rays (CXRs). We publicly release a large-scale benchmark dataset of over 350,000 CXRs, each labeled with at least one of 26 clinical findings following a long-tailed distribution. We synthesize common themes of top-performing solutions, providing practical recommendations for long-tailed, multi-label medical image classification. Finally, we use these insights to propose a path forward involving vision-language foundation models for few- and zero-shot disease classification.

==> figs/data/sets/13181DD0-3B58-4109-BA07-F35D671A41A1.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "13181DD0-3B58-4109-BA07-F35D671A41A1",
	"fenID": 6,
	"format": "y_single",
	"title": "Pneumonia",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/1B028E26-7B28-4C4F-8665-3B756960B844.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "1B028E26-7B28-4C4F-8665-3B756960B844",
	"fenID": 20,
	"format": "y_single",
	"title": "Pleural Thickening",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/1D7E621A-433E-4627-B0E0-62AF4487FDD7.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "1D7E621A-433E-4627-B0E0-62AF4487FDD7",
	"fenID": 7,
	"format": "y_single",
	"title": "No Finding",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/25CDB801-8E9C-4563-BF02-FE7415C731CF.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "25CDB801-8E9C-4563-BF02-FE7415C731CF",
	"fenID": 19,
	"format": "y_single",
	"title": "Tortuous Aorta",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/353791C2-C7E6-458E-9C51-0F5FA9A64859.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "353791C2-C7E6-458E-9C51-0F5FA9A64859",
	"fenID": 1,
	"format": "y_single",
	"title": "Support Devices",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/53CC3BB1-19DD-44AC-BE57-3B15B552A2B5.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "53CC3BB1-19DD-44AC-BE57-3B15B552A2B5",
	"fenID": 10,
	"format": "y_single",
	"title": "Consolidation",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/5B26D867-08CC-42E6-A233-C5298704ADE6.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "5B26D867-08CC-42E6-A233-C5298704ADE6",
	"fenID": 26,
	"format": "y_single",
	"title": "Pneumoperitoneum",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/60ADCFD5-F8B7-40E7-930B-E87A149F169C.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "60ADCFD5-F8B7-40E7-930B-E87A149F169C",
	"fenID": 15,
	"format": "y_single",
	"title": "Mass",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/67EEB3AF-5FDE-4D35-8BB5-C4F3F602B4FD.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "67EEB3AF-5FDE-4D35-8BB5-C4F3F602B4FD",
	"fenID": 25,
	"format": "y_single",
	"title": "Pleural Other",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/6A659492-E3DC-4167-B621-DE80FAAD8383.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "6A659492-E3DC-4167-B621-DE80FAAD8383",
	"fenID": 14,
	"format": "y_single",
	"title": "Nodule",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/6B8417A8-4417-47E0-86CC-3686EE6C67D1.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "6B8417A8-4417-47E0-86CC-3686EE6C67D1",
	"fenID": 27,
	"format": "text",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "string",
			"commonAttributes": [
				"NUMERIC"
			],
			"decimalsLength": 15,
			"significantDigitsCount": 7,
			"lastRow": 25,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/7E5B4252-F57A-4994-A2BD-EC3586F0CDF8.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "7E5B4252-F57A-4994-A2BD-EC3586F0CDF8",
	"fenID": 2,
	"format": "y_single",
	"title": "Lung Opacity",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/812703F2-0F92-42DB-AB32-CE2A6220C62B.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "812703F2-0F92-42DB-AB32-CE2A6220C62B",
	"fenID": 4,
	"format": "y_single",
	"title": "Pleural Effusion",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/87497E0D-1319-44EC-8690-36776B97598D.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "87497E0D-1319-44EC-8690-36776B97598D",
	"fenID": 21,
	"format": "y_single",
	"title": "Lung Lesion",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/92C071B3-865A-48DB-8E49-C2B1FBC82B76.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "92C071B3-865A-48DB-8E49-C2B1FBC82B76",
	"fenID": 22,
	"format": "y_single",
	"title": "Subcutaneous Emphysema",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/975F1BDC-A1E8-45C5-ACC6-6C85C95C755F.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "975F1BDC-A1E8-45C5-ACC6-6C85C95C755F",
	"fenID": 8,
	"format": "y_single",
	"title": "Edema",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/9B97DDE2-6211-4B8C-A3FD-9569A52B7DA9.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "9B97DDE2-6211-4B8C-A3FD-9569A52B7DA9",
	"fenID": 13,
	"format": "y_single",
	"title": "Infiltration",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/9CF414DB-B8C8-4079-8493-23B48BF608A9.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "9CF414DB-B8C8-4079-8493-23B48BF608A9",
	"fenID": 11,
	"format": "y_single",
	"title": "Pneumothorax",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/AB188A5D-510C-445B-B520-A6C978355EC6.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "AB188A5D-510C-445B-B520-A6C978355EC6",
	"fenID": 24,
	"format": "y_single",
	"title": "Pneumomediastinum",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/AD582AEE-18E4-4F69-8ED1-6C1B4F36117A.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "AD582AEE-18E4-4F69-8ED1-6C1B4F36117A",
	"fenID": 18,
	"format": "y_single",
	"title": "Hernia",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/B013EA63-8E8A-4C90-B543-6EE76201750D.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "B013EA63-8E8A-4C90-B543-6EE76201750D",
	"fenID": 28,
	"format": "y_replicates",
	"title": "Original",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"cellAttributes": [
				{
					"rows": "20",
					"attributes": [
						"FLOAT",
						"POSITIVE",
						"NUMERIC"
					]
				}
			],
			"lastRow": 24,
			"firstRow": 0
		},
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"decimalsLength": 15,
			"significantDigitsCount": 7,
			"lastRow": -1,
			"firstRow": -1
		}
	]
}

==> figs/data/sets/B8A4C8E6-183C-4B71-AE0C-D08EEAE3FB35.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "B8A4C8E6-183C-4B71-AE0C-D08EEAE3FB35",
	"fenID": 16,
	"format": "y_single",
	"title": "Calcification of the Aorta",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/BDF0D474-8F79-409C-B350-56776AB6941F.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "BDF0D474-8F79-409C-B350-56776AB6941F",
	"fenID": 12,
	"format": "y_single",
	"title": "Fracture",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/C30ED523-6082-41EC-912C-5299FF9F1BD8.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "C30ED523-6082-41EC-912C-5299FF9F1BD8",
	"fenID": 23,
	"format": "y_single",
	"title": "Fibrosis",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/C84030B3-F131-4F07-AC24-3CF68F37F1CA.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "C84030B3-F131-4F07-AC24-3CF68F37F1CA",
	"fenID": 29,
	"format": "y_replicates",
	"title": "Newly Added",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC",
				"USER"
			],
			"significantDigitsCount": 7,
			"cellAttributes": [
				{
					"rows": "12",
					"attributes": [
						"FLOAT",
						"POSITIVE",
						"NUMERIC"
					]
				},
				{
					"rows": "25",
					"attributes": [
						"FLOAT",
						"POSITIVE",
						"NUMERIC"
					]
				}
			],
			"lastRow": 25,
			"firstRow": 12
		},
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"decimalsLength": 15,
			"significantDigitsCount": 7,
			"lastRow": -1,
			"firstRow": -1
		}
	]
}

==> figs/data/sets/C9B5F953-0084-43D8-88F8-65910564A577.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "C9B5F953-0084-43D8-88F8-65910564A577",
	"fenID": 5,
	"format": "y_single",
	"title": "Atelectasis",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/D9A9F36F-C7DD-46CE-BEFF-4001C30D0315.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "D9A9F36F-C7DD-46CE-BEFF-4001C30D0315",
	"fenID": 3,
	"format": "y_single",
	"title": "Cardiomegaly",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/F92290E6-D884-4BF5-ACB5-7CEE49A7886C.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "F92290E6-D884-4BF5-ACB5-7CEE49A7886C",
	"fenID": 9,
	"format": "y_single",
	"title": "Enlarged Cardiomediastinum",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sets/FF165B7E-49C9-4D59-8880-C17B706FDCB1.json <==
{
	"@class": "DataSet",
	"$id": "sheets/data_sheet/data_table/data_set.schema.json",
	"uid": "FF165B7E-49C9-4D59-8880-C17B706FDCB1",
	"fenID": 17,
	"format": "y_single",
	"title": "Emphysema",
	"replicates": [
		{
			"@class": "DriverReplicate",
			"valueType": "real",
			"commonAttributes": [
				"NUMERIC"
			],
			"significantDigitsCount": 7,
			"lastRow": 0,
			"firstRow": 0
		}
	]
}

==> figs/data/sheets/DB65E232-62B0-4A2C-853E-2CFDF118C50C/sheet.json <==
{
	"@class": "DataSheet",
	"$id": "sheets/data_sheet/data_sheet.schema.json",
	"uid": "DB65E232-62B0-4A2C-853E-2CFDF118C50C",
	"fenID": 0,
	"title": "Data 1",
	"table": {
		"@class": "DataTable",
		"$id": "sheets/data_sheet/data_table/data_table.schema.json",
		"uid": "B2A7AC1B-8933-4772-AEEB-6789202F1147",
		"format": "column",
		"dataFormat": "y_single",
		"dataSets": [
			"353791C2-C7E6-458E-9C51-0F5FA9A64859",
			"7E5B4252-F57A-4994-A2BD-EC3586F0CDF8",
			"D9A9F36F-C7DD-46CE-BEFF-4001C30D0315",
			"812703F2-0F92-42DB-AB32-CE2A6220C62B",
			"C9B5F953-0084-43D8-88F8-65910564A577",
			"13181DD0-3B58-4109-BA07-F35D671A41A1",
			"1D7E621A-433E-4627-B0E0-62AF4487FDD7",
			"975F1BDC-A1E8-45C5-ACC6-6C85C95C755F",
			"F92290E6-D884-4BF5-ACB5-7CEE49A7886C",
			"53CC3BB1-19DD-44AC-BE57-3B15B552A2B5",
			"9CF414DB-B8C8-4079-8493-23B48BF608A9",
			"BDF0D474-8F79-409C-B350-56776AB6941F",
			"9B97DDE2-6211-4B8C-A3FD-9569A52B7DA9",
			"6A659492-E3DC-4167-B621-DE80FAAD8383",
			"60ADCFD5-F8B7-40E7-930B-E87A149F169C",
			"B8A4C8E6-183C-4B71-AE0C-D08EEAE3FB35",
			"FF165B7E-49C9-4D59-8880-C17B706FDCB1",
			"AD582AEE-18E4-4F69-8ED1-6C1B4F36117A",
			"25CDB801-8E9C-4563-BF02-FE7415C731CF",
			"1B028E26-7B28-4C4F-8665-3B756960B844",
			"87497E0D-1319-44EC-8690-36776B97598D",
			"92C071B3-865A-48DB-8E49-C2B1FBC82B76",
			"C30ED523-6082-41EC-912C-5299FF9F1BD8",
			"AB188A5D-510C-445B-B520-A6C978355EC6",
			"67EEB3AF-5FDE-4D35-8BB5-C4F3F602B4FD",
			"5B26D867-08CC-42E6-A233-C5298704ADE6"
		]
	},
	"font": {
		"family": "Arial",
		"size": 12.0
	},
	"flags": [
		"HIDE_ROW_TITLES"
	],
	"titleWidth": 60,
	"xSubColWidth": 60,
	"maxDataSets": 2048,
	"maxRow": 500000,
	"selectionRange": {
		"startCell": {
			"row": 7,
			"column": 0,
			"subcolumn": 0
		},
		"endCell": {
			"row": 7,
			"column": 0,
			"subcolumn": 0
		}
	},
	"anchorRow": 0,
	"anchorColumn": 0,
	"firstSubColumn": 0,
	"columnWidths": [
		{
			"number": 0,
			"width": 106.0
		},
		{
			"number": 1,
			"width": 89.0
		},
		{
			"number": 2,
			"width": 92.0
		},
		{
			"number": 3,
			"width": 102.0
		},
		{
			"number": 8,
			"width": 173.0
		},
		{
			"number": 9,
			"width": 91.0
		},
		{
			"number": 10,
			"width": 96.0
		},
		{
			"number": 15,
			"width": 147.0
		},
		{
			"number": 16,
			"width": 85.0
		},
		{
			"number": 18,
			"width": 95.0
		},
		{
			"number": 19,
			"width": 117.0
		},
		{
			"number": 20,
			"width": 83.0
		},
		{
			"number": 21,
			"width": 165.0
		},
		{
			"number": 23,
			"width": 131.0
		},
		{
			"number": 24,
			"width": 89.0
		},
		{
			"number": 25,
			"width": 123.0
		},
		{
			"number": 26,
			"width": 123.0
		}
	],
	"rowTitlesWidth": 1,
	"subColumnTitleType": "default"
}

==> figs/data/sheets/F6EE514F-A807-4EEA-B806-8FE70594E797/sheet.json <==
{
	"@class": "DataSheet",
	"$id": "sheets/data_sheet/data_sheet.schema.json",
	"uid": "F6EE514F-A807-4EEA-B806-8FE70594E797",
	"fenID": 1,
	"title": "Data 2",
	"table": {
		"@class": "DataTable",
		"$id": "sheets/data_sheet/data_table/data_table.schema.json",
		"uid": "01315679-706F-4169-892E-00526568B719",
		"format": "grouped",
		"dataFormat": "y_replicates",
		"replicatesCount": 2,
		"rowTitlesDataSet": "6B8417A8-4417-47E0-86CC-3686EE6C67D1",
		"dataSets": [
			"B013EA63-8E8A-4C90-B543-6EE76201750D",
			"C84030B3-F131-4F07-AC24-3CF68F37F1CA"
		]
	},
	"font": {
		"family": "Arial",
		"size": 12.0
	},
	"titleWidth": 60,
	"xSubColWidth": 60,
	"maxDataSets": 2048,
	"maxRow": 500000,
	"selectionRange": {
		"startCell": {
			"row": 17,
			"column": 1,
			"subcolumn": 0
		},
		"endCell": {
			"row": 17,
			"column": 1,
			"subcolumn": 0
		}
	},
	"anchorRow": 0,
	"anchorColumn": 0,
	"firstSubColumn": 0,
	"rowTitlesWidth": 102,
	"subColumnTitleType": "default"
}

==> figs/data/tables/01315679-706F-4169-892E-00526568B719/content.json <==
{
    "$id": "sheets/data_sheet/data_table/data_table_storage.schema.json",
    "numberOfColumns": 5,
    "numberOfRows": 26,
    "version": 1
}


==> figs/data/tables/01315679-706F-4169-892E-00526568B719/data.csv <==
Support Devices,127776,,,
Lung Opacity,114056,,,
Cardiomegaly,109297,,,
Pleural Effusion,98707,,,
Atelectasis,96311,,,
Pneumonia,68327,,,
No Finding,59714,,,
Edema,55139,,,
Enlarged Cardiomediastinum,42960,,,
Consolidation,22763,,,
Pneumothorax,21129,,,
Fracture,16993,,,
Infiltration,,,14620,
Nodule,,,11047,
Mass,,,7831,
Calcification of the Aorta,,,6258,
Emphysema,,,5884,
Hernia,,,5838,
Tortuous Aorta,,,4915,
Pleural Thickening,,,4856,
Lung Lesion,3451,,,
Subcutaneous Emphysema,,,3424,
Fibrosis,,,1758,
Pneumomediastinum,,,1122,
Pleural Other,949,,,
Pneumoperitoneum,,,813,


==> figs/data/tables/B2A7AC1B-8933-4772-AEEB-6789202F1147/content.json <==
{
    "$id": "sheets/data_sheet/data_table/data_table_storage.schema.json",
    "numberOfColumns": 26,
    "numberOfRows": 1,
    "version": 1
}


==> figs/data/tables/B2A7AC1B-8933-4772-AEEB-6789202F1147/data.csv <==
126776,114056,109297,98707,96311,68327,59714,55139,42960,22763,21129,16993,14620,11047,7831,6258,5884,5838,4915,4856,3451,3424,1758,1122,949,813


==> figs/document.json <==
{
	"@class": "Document",
	"$id": "document.schema.json",
	"creationDate": "2023-09-29T01:10:30Z",
	"modificationDate": "2023-09-29T01:27:51Z",
	"createdBy": {
		"name": "Prism",
		"user": "",
		"version": "10.0.2.171",
		"platform": "Mac"
	},
	"modifiedBy": {
		"name": "Prism",
		"user": "",
		"version": "10.0.2.171",
		"platform": "Mac"
	},
	"formatVersion": "1-0-1",
	"minFormatVersion": "1-0-0",
	"minPrismVersion": "10.0.0",
	"sheets": {
		"graphs": [
			"0A379DB7-9A6A-4DCB-A7E7-3DE7B947D9D3",
			"0F95B850-4ECC-4409-AC10-5EE5472C5F4D"
		],
		"info": [
			"581A1FF3-03CC-4E82-813F-BDA5A3F4D5FA"
		],
		"data": [
			"DB65E232-62B0-4A2C-853E-2CFDF118C50C",
			"F6EE514F-A807-4EEA-B806-8FE70594E797"
		]
	},
	"uiSettings": {
		"currentSheetType": "Graph",
		"viewMode": "sheet",
		"nextDataSheetNumber": 2,
		"printer": {
			"defaultPaperSize": {
				"width": 8.5,
				"height": 11.0
			},
			"deviceName": "",
			"driverVersion": 0,
			"specVersion": 0,
			"driverExtra": 7094,
			"orientation": 1,
			"paperLength": 2794,
			"paperWidth": 2159,
			"scale": 100,
			"copies": 1,
			"defaultSource": 7,
			"printQuality": 72,
			"color": 1,
			"y_resolution": 72,
			"collate": 1
		},
		"navigator": {
			"width": 240,
			"sheetsPaneFraction": 50,
			"collapsedFolders": {
				"data": false,
				"info": false,
				"analyses": false,
				"graphs": false,
				"layouts": false,
				"dataAndAnalyses": false,
				"search": false,
				"family": false
			}
		},
		"currentSheets": {
			"data": "F6EE514F-A807-4EEA-B806-8FE70594E797",
			"graph": "0F95B850-4ECC-4409-AC10-5EE5472C5F4D",
			"info": "581A1FF3-03CC-4E82-813F-BDA5A3F4D5FA"
		}
	},
	"sheetAttributesMap": {
		"0F95B850-4ECC-4409-AC10-5EE5472C5F4D": {
			"title": "Data 2",
			"highlightColor": "#ffffffff"
		},
		"581A1FF3-03CC-4E82-813F-BDA5A3F4D5FA": {
			"title": "Project info 1"
		},
		"F6EE514F-A807-4EEA-B806-8FE70594E797": {
			"title": "Data 2"
		},
		"DB65E232-62B0-4A2C-853E-2CFDF118C50C": {
			"title": "Data 1"
		},
		"0A379DB7-9A6A-4DCB-A7E7-3DE7B947D9D3": {
			"title": "Data 1",
			"highlightColor": "#ffffffff"
		}
	}
}

==> figs/graphs/0A379DB7-9A6A-4DCB-A7E7-3DE7B947D9D3/sheet.json <==
{
	"@class": "FENGraphSheet",
	"$id": "sheets/graph_sheet.schema.json",
	"uid": "0A379DB7-9A6A-4DCB-A7E7-3DE7B947D9D3",
	"fenID": 0,
	"title": "Data 1",
	"isAutoCreated": true
}

==> figs/graphs/0F95B850-4ECC-4409-AC10-5EE5472C5F4D/sheet.json <==
{
	"@class": "FENGraphSheet",
	"$id": "sheets/graph_sheet.schema.json",
	"uid": "0F95B850-4ECC-4409-AC10-5EE5472C5F4D",
	"fenID": 1,
	"title": "Data 2",
	"isAutoCreated": true
}

==> figs/info/581A1FF3-03CC-4E82-813F-BDA5A3F4D5FA/sheet.json <==
{
	"@class": "InfoSheet",
	"$id": "sheets/info_sheet/info_sheet.schema.json",
	"uid": "581A1FF3-03CC-4E82-813F-BDA5A3F4D5FA",
	"fenID": 0,
	"title": "Project info 1",
	"experimentDate": "2023-09-28",
	"notesText": "",
	"uiState": {
		"columnNamesWidth": 0.5,
		"columnValuesWidth": 0.5,
		"constantPanelProportion": 0.4000000059604645
	},
	"selectedCellsRange": {
		"endCell": {
			"row": 0,
			"column": 0
		},
		"startCell": {
			"row": 0,
			"column": 0
		}
	},
	"constants": [
		{
			"name": "Experiment Date",
			"value": "Sep-27-2023"
		},
		{
			"name": "Experiment ID",
			"value": ""
		},
		{
			"name": "Notebook ID",
			"value": ""
		},
		{
			"name": "Project",
			"value": ""
		},
		{
			"name": "Experimenter",
			"value": ""
		},
		{
			"name": "Protocol",
			"value": ""
		},
		{
			"name": "",
			"value": ""
		}
	]
}
